Gravitationally Induced Entanglement Between Particles in Harmonic Traps: Limits for Gaussian States

Gravitationally induced entanglement has been proposed as a probe of the quantum nature of gravity. This work analyzes a system of two particles in harmonic traps interacting only through gravity, considering thermal and two-mode squeezed initial states. For thermal states, a maximum temperature is identified above which entanglement cannot be generated, and for fixed system parameters an optimal trap frequency that maximizes the logarithmic negativity is found. Squeezing the initial state does not further enhance the entanglement generation, but increases the temperature range over which it can be observed. Extending the analysis to general Gaussian states, an upper bound on the achievable entanglement is derived and shown to be saturated, for example, by ground and squeezed states. The results show that the amount of entanglement generated in this setup is extremely small, highlighting the experimental challenges of observing gravitationally induced quantum effects.

==> EN_vs_omega.dat <==
omega  ENscaled
4.999999999999999432e+02 0.000000000000000000e+00
5.008975812002481121e+02 0.000000000000000000e+00
5.017967737045188983e+02 0.000000000000000000e+00
5.026975804053636807e+02 0.000000000000000000e+00
5.036000042005279056e+02 0.000000000000000000e+00
5.045040479929589878e+02 0.000000000000000000e+00
5.054097146908142122e+02 0.000000000000000000e+00
5.063170072074727273e+02 0.000000000000000000e+00
5.072259284615434467e+02 0.000000000000000000e+00
5.081364813768749968e+02 0.000000000000000000e+00
5.090486688825633337e+02 0.000000000000000000e+00
5.099624939129640211e+02 0.000000000000000000e+00
5.108779594077004731e+02 0.000000000000000000e+00
5.117950683116715140e+02 0.000000000000000000e+00
5.127138235750641115e+02 0.000000000000000000e+00
5.136342281533612777e+02 0.000000000000000000e+00
5.145562850073501977e+02 0.000000000000000000e+00
5.154799971031345649e+02 0.000000000000000000e+00
5.164053674121420272e+02 0.000000000000000000e+00
5.173323989111353285e+02 0.000000000000000000e+00
5.182610945822192434e+02 0.000000000000000000e+00
5.191914574128533104e+02 0.000000000000000000e+00
5.201234903958603581e+02 0.000000000000000000e+00
5.210571965294340089e+02 0.000000000000000000e+00
5.219925788171516388e+02 0.000000000000000000e+00
5.229296402679829043e+02 0.000000000000000000e+00
5.238683838962971322e+02 0.000000000000000000e+00
5.248088127218765067e+02 0.000000000000000000e+00
5.257509297699240278e+02 0.000000000000000000e+00
5.266947380710735160e+02 0.000000000000000000e+00
5.276402406613980247e+02 0.000000000000000000e+00
5.285874405824222322e+02 0.000000000000000000e+00
5.295363408811309682e+02 0.000000000000000000e+00
5.304869446099771721e+02 0.000000000000000000e+00
5.314392548268951941e+02 0.000000000000000000e+00
5.323932745953088670e+02 0.000000000000000000e+00
5.333490069841394643e+02 0.000000000000000000e+00
5.343064550678194564e+02 0.000000000000000000e+00
5.352656219262997865e+02 0.000000000000000000e+00
5.362265106450606709e+02 0.000000000000000000e+00
5.371891243151201252e+02 0.000000000000000000e+00
5.381534660330461293e+02 0.000000000000000000e+00
5.391195389009660630e+02 0.000000000000000000e+00
5.400873460265739823e+02 0.000000000000000000e+00
5.410568905231448298e+02 0.000000000000000000e+00
5.420281755095420522e+02 0.000000000000000000e+00
5.430012041102263538e+02 0.000000000000000000e+00
5.439759794552693393e+02 0.000000000000000000e+00
5.449525046803606756e+02 0.000000000000000000e+00
5.459307829268196883e+02 0.000000000000000000e+00
5.469108173416035470e+02 0.000000000000000000e+00
5.478926110773198843e+02 0.000000000000000000e+00
5.488761672922362322e+02 0.000000000000000000e+00
5.498614891502878663e+02 0.000000000000000000e+00
5.508485798210914481e+02 0.000000000000000000e+00
5.518374424799536655e+02 0.000000000000000000e+00
5.528280803078797589e+02 0.000000000000000000e+00
5.538204964915870505e+02 0.000000000000000000e+00
5.548146942235130155e+02 0.000000000000000000e+00
5.558106767018265373e+02 0.000000000000000000e+00
5.568084471304360932e+02 0.000000000000000000e+00
5.578080087190033964e+02 0.000000000000000000e+00
5.588093646829520367e+02 0.000000000000000000e+00
5.598125182434762337e+02 0.000000000000000000e+00
5.608174726275541389e+02 0.000000000000000000e+00
5.618242310679570437e+02 0.000000000000000000e+00
5.628327968032580202e+02 0.000000000000000000e+00
5.638431730778454494e+02 3.537520775218915281e-01
5.648553631419314343e+02 7.564228660962601936e-01
5.658693702515631685e+02 1.128276914750154791e+00
5.668851976686313492e+02 1.471512452220996581e+00
5.679028486608840467e+02 1.788174965742658884e+00
5.689223265019353448e+02 2.080167547556227792e+00
5.699436344712745495e+02 2.349260559124639602e+00
5.709667758542797174e+02 2.597100656778775996e+00
5.719917539422265236e+02 2.825219219801323067e+00
5.730185720322975840e+02 3.035040219404306683e+00
5.740472334275960975e+02 3.227887564654608799e+00
5.750777414371542591e+02 3.404991959143582658e+00
5.761100993759451967e+02 3.567497300081927225e+00
5.771443105648911569e+02 3.716466649507363051e+00
5.781803783308777156e+02 3.852887805426316703e+00
5.792183060067626457e+02 3.977678498952134323e+00
5.802580969313852393e+02 4.091691241857111194e+00
5.812997544495800639e+02 4.195717847407763657e+00
5.823432819121862849e+02 4.290493645899151609e+00
5.833886826760567601e+02 4.376701414942887780e+00
5.844359601040719099e+02 4.454975043284283842e+00
5.854851175651486983e+02 4.525902945723021098e+00
5.865361584342524566e+02 4.590031245587701036e+00
5.875890860924052959e+02 4.647866740157762244e+00
5.886439039267003182e+02 4.699879663437200428e+00
5.897006153303116207e+02 4.746506259754927903e+00
5.907592237025021404e+02 4.788151180797163953e+00
5.918197324486393427e+02 4.825189717861468885e+00
5.928821449802035204e+02 4.857969880356309389e+00
5.939464647147976848e+02 4.886814330854547528e+00
5.950126950761614353e+02 4.912022186337346774e+00
5.960808394941801680e+02 4.933870694635727361e+00
5.971509014048970130e+02 4.952616794488226226e+00
5.982228842505217017e+02 4.968498567080946948e+00
5.992967914794446642e+02 4.981736586419801327e+00
6.003726265462473748e+02 4.992535175400590219e+00
6.014503929117104235e+02 5.001083573989910214e+00
6.025300940428293188e+02 5.007557025505890103e+00
6.036117334128231278e+02 5.012117786590830626e+00
6.046953145011443667e+02 5.014916066096771985e+00
6.057808407934930983e+02 5.016090897757601752e+00
6.068683157818267091e+02 5.015770951196369509e+00
6.079577429643713913e+02 5.014075285512642921e+00
6.090491258456316928e+02 5.011114049410540616e+00
6.101424679364049553e+02 5.006989131562360917e+00
6.112377727537910914e+02 5.001794764654298397e+00
6.123350438212019071e+02 4.995618086328615703e+00
6.134342846683759944e+02 4.988539660019512212e+00
6.145354988313887361e+02 4.980633958477274525e+00
6.156386898526610594e+02 4.971969812585798287e+00
6.167438612809754659e+02 4.962610827901481336e+00
6.178510166714839897e+02 4.952615771176405168e+00
6.189601595857217262e+02 4.942038928974108458e+00
6.200712935916153583e+02 4.930930440342314647e+00
6.211844222634981634e+02 4.919336605372217619e+00
6.222995491821202450e+02 4.907300171348513373e+00
6.234166779346578551e+02 4.894860598077009683e+00
6.245358121147285146e+02 4.882054303867207068e+00
6.256569553224010178e+02 4.868914893545356115e+00
6.267801111642048681e+02 4.855473369778128045e+00
6.279052832531457398e+02 4.841758328898208674e+00
6.290324752087147999e+02 4.827796142340492480e+00
6.301616906569013281e+02 4.813611124720125645e+00
6.312929332302018111e+02 4.799225689511791515e+00
6.324262065676357452e+02 4.784660493222382627e+00
6.335615143147551862e+02 4.769934568886887938e+00
6.346988601236546401e+02 4.755065449658829380e+00
6.358382476529865244e+02 4.740069283212315909e+00
6.369796805679712861e+02 4.724960937622365797e+00
6.381231625404071792e+02 4.709754099342880806e+00
6.392686972486854984e+02 4.694461363857724834e+00
6.404162883778006972e+02 4.679094319539774283e+00
6.415659396193626662e+02 4.663663625214500286e+00
6.427176546716065104e+02 4.648179081889434627e+00
6.438714372394081238e+02 4.632649699077734162e+00
6.450272910342945352e+02 4.617083756113685489e+00
6.461852197744533441e+02 4.601488858829244855e+00
6.473452271847489783e+02 4.585871991934156178e+00
6.485073169967324702e+02 4.570239567417775817e+00
6.496714929486518031e+02 4.554597469267547716e+00
6.508377587854675994e+02 4.538951094777735840e+00
6.520061182588625570e+02 4.523305392702435590e+00
6.531765751272552052e+02 4.507664898488155103e+00
6.543491331558086586e+02 4.492033766804378381e+00
6.555237961164473290e+02 4.476415801574328057e+00
6.567005677878669303e+02 4.460814483693724242e+00
6.578794519555443685e+02 4.445232996611314213e+00
6.590604524117541132e+02 4.429674249932187280e+00
6.602435729555785429e+02 4.414140901193335687e+00
6.614288173929177219e+02 4.398635375949638160e+00
6.626161895365063401e+02 4.383159886298241048e+00
6.638056932059224664e+02 4.367716447960142467e+00
6.649973322276018735e+02 4.352306896028597549e+00
6.661911104348472463e+02 4.336932899486138915e+00
6.673870316678447807e+02 4.321595974584139022e+00
6.685850997736745285e+02 4.306297497172165478e+00
6.697853186063202884e+02 4.291038714057610726e+00
6.709876920266868865e+02 4.275820753470038760e+00
6.721922239026097259e+02 4.260644634699381150e+00
6.733989181088657006e+02 4.245511276971617676e+00
6.746077785271896801e+02 4.230421507620853561e+00
6.758188090462841728e+02 4.215376069612449150e+00
6.770320135618329687e+02 4.200375628467442723e+00
6.782473959765114842e+02 4.185420778634929562e+00
6.794649602000031337e+02 4.170512049355303397e+00
6.806847101490096748e+02 4.155649910054258989e+00
6.819066497472620085e+02 4.140834775304200299e+00
6.831307829255366642e+02 4.126067009386896522e+00
6.843571136216669402e+02 4.111346930488847917e+00
6.855856457805527953e+02 4.096674814558218358e+00
6.868163833541781287e+02 4.082050898849920451e+00
6.880493303016204436e+02 4.067475385183676906e+00
6.892844905890653990e+02 4.052948442937628570e+00
6.905218681898161321e+02 4.038470211798595777e+00
6.917614670843109934e+02 4.024040804288175011e+00
6.930032912601336648e+02 4.009660308082698243e+00
6.942473447120241872e+02 3.995328788143430732e+00
6.954936314418956727e+02 3.981046288672100530e+00
6.967421554588455592e+02 3.966812834905900420e+00
6.979929207791660701e+02 3.952628434764779541e+00
6.992459314263614942e+02 3.938493080362837517e+00
7.005011914311581904e+02 3.924406749394912630e+00
7.017587048315190259e+02 3.910369406408327198e+00
7.030184756726536079e+02 3.896381003969165313e+00
7.042805080070354506e+02 3.882441483731526422e+00
7.055448058944128888e+02 3.868550777417756770e+00
7.068113734018201058e+02 3.854708807716860530e+00
7.080802146035941860e+02 3.840915489107683101e+00
7.093513335813867116e+02 3.827170728613137562e+00
7.106247344241739938e+02 3.813474426491085367e+00
7.119004212282750359e+02 3.799826476866961400e+00
7.131783980973615371e+02 3.786226768313103008e+00
7.144586691424728997e+02 3.772675184379033819e+00
7.157412384820262332e+02 3.759171604076853246e+00
7.170261102418338623e+02 3.745715902325318591e+00
7.183132885551149229e+02 3.732307950356174686e+00
7.196027775625059348e+02 3.718947616085814811e+00
7.208945814120788782e+02 3.705634764455076002e+00
7.221887042593522210e+02 3.692369257739962496e+00
7.234851502673018331e+02 3.679150955835661652e+00
7.247839236063791759e+02 3.665979716516013731e+00
7.260850284545215345e+02 3.652855395670633776e+00
7.273884689971672515e+02 3.639777847521451726e+00
7.286942494272656177e+02 3.626746924820491991e+00
7.300023739452952896e+02 3.613762479030339758e+00
7.313128467592757715e+02 3.600824360488914522e+00
7.326256720847779889e+02 3.587932418559814263e+00
7.339408541449430459e+02 3.575086501769372038e+00
7.352583971704929127e+02 3.562286457931704398e+00
7.365783053997427032e+02 3.549532134262684657e+00
7.379005830786176148e+02 3.536823377483765629e+00
7.392252344606647512e+02 3.524160033916592827e+00
7.405522638070674475e+02 3.511541949569145338e+00
7.418816753866562976e+02 3.498968970214176633e+00
7.432134734759276853e+02 3.486440941460517084e+00
7.445476623590548115e+02 3.473957708817993151e+00
7.458842463278992909e+02 3.461519117756442387e+00
7.472232296820296824e+02 3.449125013759276825e+00
7.485646167287330854e+02 3.436775242372192007e+00
7.499084117830265086e+02 3.424469649247379177e+00
7.512546191676754006e+02 3.412208080183579906e+00
7.526032432132044505e+02 3.399990381162459663e+00
7.539542882579131629e+02 3.387816398381525484e+00
7.553077586478867715e+02 3.375685978283971433e+00
7.566636587370146572e+02 3.363598967585607280e+00
7.580219928870021704e+02 3.351555213299262537e+00
7.593827654673822281e+02 3.339554562756820388e+00
7.607459808555342988e+02 3.327596863629035617e+00
7.621116434366956582e+02 3.315681963943456712e+00
7.634797576039737805e+02 3.303809712100546303e+00
7.648503277583645286e+02 3.291979956888122949e+00
7.662233583087644320e+02 3.280192547494367616e+00
7.675988536719823969e+02 3.268447333519485465e+00
7.689768182727584644e+02 3.256744164986073109e+00
7.703572565437750654e+02 3.245082892348431614e+00
7.717401729256728231e+02 3.233463366500820779e+00
7.731255718670615806e+02 3.221885438784829248e+00
7.745134578245396142e+02 3.210348960995824008e+00
7.759038352627054564e+02 3.198853785388708015e+00
7.772967086541699473e+02 3.187399764682966374e+00
7.786920824795755607e+02 3.175986752067025520e+00
7.800899612276070911e+02 3.164614601202106581e+00
7.814903493950083657e+02 3.153283166225508527e+00
7.828932514865930443e+02 3.141992301753460115e+00
7.842986720152641738e+02 3.130741862883474891e+00
7.857066155020260112e+02 3.119531705196375793e+00
7.871170864759965298e+02 3.108361684757961374e+00
7.885300894744265179e+02 3.097231658120295439e+00
7.899456290427118574e+02 3.086141482322760421e+00
7.913637097344058020e+02 3.075091014892849639e+00
7.927843361112384173e+02 3.064080113846660680e+00
7.942075127431286319e+02 3.053108637689230243e+00
7.956332442081968566e+02 3.042176445414674024e+00
7.970615350927843110e+02 3.031283396506089911e+00
7.984923899914648473e+02 3.020429350935366575e+00
7.999258135070608660e+02 3.009614169162810882e+00
8.013618102506551395e+02 2.998837712136677602e+00
8.028003848416108212e+02 2.988099841292521930e+00
8.042415419075833825e+02 2.977400418552502703e+00
8.056852860845331179e+02 2.966739306324589709e+00
8.071316220167452684e+02 2.956116367501624431e+00
8.085805543568413896e+02 2.945531465460373255e+00
8.100320877657961773e+02 2.934984464060465648e+00
8.114862269129488368e+02 2.924475227643316355e+00
8.129429764760236594e+02 2.914003621030916147e+00
8.144023411411419602e+02 2.903569509524645653e+00
8.158643256028346968e+02 2.893172758904031472e+00
8.173289345640632746e+02 2.882813235425407239e+00
8.187961727362312558e+02 2.872490805820605342e+00
8.202660448391977752e+02 2.862205337295602448e+00
8.217385556012969801e+02 2.851956697529094864e+00
8.232137097593514454e+02 2.841744754671095663e+00
8.246915120586845660e+02 2.831569377341513594e+00
8.261719672531407923e+02 2.821430434628655615e+00
8.276550801050977952e+02 2.811327796087780051e+00
8.291408553854831780e+02 2.801261331739588911e+00
8.306292978737866406e+02 2.791230912068752179e+00
8.321204123580803298e+02 2.781236408022356610e+00
8.336142036350319131e+02 2.771277691008401156e+00
8.351106765099173117e+02 2.761354632894282624e+00
8.366098357966410504e+02 2.751467106005225816e+00
8.381116863177486493e+02 2.741614983122763860e+00
8.396162329044436774e+02 2.731798137483179456e+00
8.411234803966001436e+02 2.722016442775975875e+00
8.426334336427828475e+02 2.712269773142295115e+00
8.441460975002603391e+02 2.702558003173381351e+00
8.456614768350186750e+02 2.692881007909036395e+00
8.471795765217810867e+02 2.683238662836043176e+00
8.487004014440223045e+02 2.673630843886615427e+00
8.502239564939808361e+02 2.664057427436870018e+00
8.517502465726801120e+02 2.654518290305241113e+00
8.532792765899417873e+02 2.645013309750940955e+00
8.548110514643988154e+02 2.635542363472433536e+00
8.563455761235164800e+02 2.626105329605853189e+00
8.578828555036047874e+02 2.616702086723487142e+00
8.594228945498362009e+02 2.607332513832219867e+00
8.609656982162579197e+02 2.597996490372020517e+00
8.625112714658127970e+02 2.588693896214381507e+00
8.640596192703534371e+02 2.579424611660796618e+00
8.656107466106548145e+02 2.570188517441259979e+00
8.671646584764358749e+02 2.560985494712706867e+00
8.687213598663720404e+02 2.551815425057521125e+00
8.702808557881131719e+02 2.542678190482008382e+00
8.718431512582958476e+02 2.533573673414911909e+00
8.734082513025649632e+02 2.524501756705873845e+00
8.749761609555876021e+02 2.515462323623950613e+00
8.765468852610657677e+02 2.506455257856137653e+00
8.781204292717585531e+02 2.497480443505843528e+00
8.796967980494958965e+02 2.488537765091420439e+00
8.812759966651914283e+02 2.479627107544699172e+00
8.828580301988647534e+02 2.470748356209484076e+00
8.844429037396549802e+02 2.461901396840092016e+00
8.860306223858342491e+02 2.453086115599905970e+00
8.876211912448296744e+02 2.444302399059881559e+00
8.892146154332363039e+02 2.435550134197107752e+00
8.908109000768347414e+02 2.426829208393350701e+00
8.924100503106050155e+02 2.418139509433620216e+00
8.940120712787477260e+02 2.409480925504702498e+00
8.956169681346981406e+02 2.400853345193737276e+00
8.972247460411401789e+02 2.392256657486800275e+00
8.988354101700281262e+02 2.383690751767445715e+00
9.004489657026001623e+02 2.375155517815305206e+00
9.020654178293962104e+02 2.366650845804660896e+00
9.036847717502715795e+02 2.358176626303050583e+00
9.053070326744189060e+02 2.349732750269834636e+00
9.069322058203819097e+02 2.341319109054806891e+00
9.085602964160698320e+02 2.332935594396810419e+00
9.101913096987798326e+02 2.324582098422318222e+00
9.118252509152106313e+02 2.316258513644058770e+00
9.134621253214767194e+02 2.307964732959649989e+00
9.151019381831314377e+02 2.299700649650188389e+00
9.167446947751800508e+02 2.291466157378897250e+00
9.183904003820949811e+02 2.283261150189766830e+00
9.200390602978377501e+02 2.275085522506165692e+00
9.216906798258725075e+02 2.266939169129500886e+00
9.233452642791847893e+02 2.258821985237856822e+00
9.250028189802951601e+02 2.250733866384662551e+00
9.266633492612818372e+02 2.242674708497320424e+00
9.283268604637946737e+02 2.234644407875884919e+00
9.299933579390700515e+02 2.226642861191737932e+00
9.316628470479537327e+02 2.218669965486231188e+00
9.333353331609135921e+02 2.210725618169385953e+00
9.350108216580598537e+02 2.202809717018557212e+00
9.366893179291575962e+02 2.194922160177140036e+00
9.383708273736506271e+02 2.187062846153232432e+00
9.400553554006754666e+02 2.179231673818339488e+00
9.417429074290760127e+02 2.171428542406089512e+00
9.434334888874268472e+02 2.163653351510909317e+00
9.451271052140476741e+02 2.155906001086745238e+00
9.468237618570178711e+02 2.148186391445788601e+00
9.485234642742001370e+02 2.140494423257168322e+00
9.502262179332548158e+02 2.132829997545684808e+00
9.519320283116544488e+02 2.125193015690550080e+00
9.536409008967077625e+02 2.117583379424091916e+00
9.553528411855730837e+02 2.110000990830507295e+00
9.570678546852777799e+02 2.102445752344594965e+00
9.587859469127325838e+02 2.094917566750514215e+00
9.605071233947545579e+02 2.087416337180512116e+00
9.622313896680827838e+02 2.079941967113687173e+00
9.639587512793923452e+02 2.072494360374760092e+00
9.656892137853185432e+02 2.065073421132814335e+00
9.674227827524708800e+02 2.057679053900073995e+00
9.691594637574527269e+02 2.050311163530672776e+00
9.708992623868753071e+02 2.042969655219442959e+00
9.726421842373819118e+02 2.035654434500670185e+00
9.743882349156625651e+02 2.028365407246892627e+00
9.761374200384691449e+02 2.021102479667701957e+00
9.778897452326398252e+02 2.013865558308507886e+00
9.796452161351134009e+02 2.006654550049355112e+00
9.814038383929453175e+02 1.999469362103729386e+00
9.831656176633312043e+02 1.992309902017346035e+00
9.849305596136222221e+02 1.985176077666968464e+00
9.866986699213404108e+02 1.978067797259235983e+00
9.884699542742030189e+02 1.970984969329457881e+00
9.902444183701364864e+02 1.963927502740454356e+00
9.920220679172970222e+02 1.956895306681373903e+00
9.938029086340848153e+02 1.949888290666542012e+00
9.955869462491685908e+02 1.942906364534272567e+00
9.973741865015011854e+02 1.935949438445718762e+00
9.991646351403343260e+02 1.929017422883730903e+00
1.000958297925243983e+03 1.922110228651678909e+00
1.002755180626144238e+03 1.915227766872321435e+00
1.004555289023308319e+03 1.908369948986654574e+00
1.006358628907382695e+03 1.901536686752787197e+00
1.008165206079412314e+03 1.894727892244782330e+00
1.009975026350855842e+03 1.887943477851538265e+00
1.011788095543601230e+03 1.881183356275671459e+00
1.013604419489990960e+03 1.874447440532371445e+00
1.015424004032837388e+03 1.867735643948292390e+00
1.017246855025438663e+03 1.861047880160448642e+00
1.019072978331603508e+03 1.854384063115082748e+00
1.020902379825667367e+03 1.847744107066566999e+00
1.022735065392507636e+03 1.841127926576313856e+00
1.024571040927569584e+03 1.834535436511651296e+00
1.026410312336880224e+03 1.827966552044744786e+00
1.028252885537070142e+03 1.821421188651498158e+00
1.030098766455388159e+03 1.814899262110478473e+00
1.031947961029726685e+03 1.808400688501812015e+00
1.033800475208637181e+03 1.801925384206116920e+00
1.035656314951346985e+03 1.795473265903434701e+00
1.037515486227784322e+03 1.789044250572138894e+00
1.039377995018593083e+03 1.782638255487880796e+00
1.041243847315154881e+03 1.776255198222516318e+00
1.043113049119603374e+03 1.769894996643061713e+00
1.044985606444849964e+03 1.763557568910615991e+00
1.046861525314600613e+03 1.757242833479314426e+00
1.048740811763371767e+03 1.750950709095293600e+00
1.050623471836515364e+03 1.744681114795624488e+00
1.052509511590236343e+03 1.738433969907278831e+00
1.054398937091608104e+03 1.732209194046103962e+00
1.056291754418598202e+03 1.726006707115768091e+00
1.058187969660085855e+03 1.719826429306736237e+00
1.060087588915877404e+03 1.713668281095257040e+00
1.061990618296732009e+03 1.707532183242319812e+00
1.063897063924378244e+03 1.701418056792643796e+00
1.065806931931534791e+03 1.695325823073660754e+00
1.067720228461926808e+03 1.689255403694512436e+00
1.069636959670310944e+03 1.683206720545024737e+00
1.071557131722493523e+03 1.677179695794708714e+00
1.073480750795345557e+03 1.671174251891773821e+00
1.075407823076830027e+03 1.665190311562106285e+00
1.077338354766017119e+03 1.659227797808290328e+00
1.079272352073106958e+03 1.653286633908608971e+00
1.081209821219443711e+03 1.647366743416073254e+00
1.083150768437544457e+03 1.641468050157412373e+00
1.085095199971113288e+03 1.635590478232112899e+00
1.087043122075060637e+03 1.629733952011442666e+00
1.088994541015527830e+03 1.623898396137464006e+00
1.090949463069905960e+03 1.618083735522070299e+00
1.092907894526850669e+03 1.612289895346033397e+00
1.094869841686311020e+03 1.606516801058016863e+00
1.096835310859544961e+03 1.600764378373630059e+00
1.098804308369136606e+03 1.595032553274481568e+00
1.100776840549024428e+03 1.589321252007203089e+00
1.102752913744515126e+03 1.583630401082521511e+00
1.104732534312308417e+03 1.577959927274297014e+00
1.106715708620510895e+03 1.572309757618603365e+00
1.108702443048665145e+03 1.566679819412762242e+00
1.110692743987765652e+03 1.561070040214421528e+00
1.112686617840276767e+03 1.555480347840630717e+00
1.114684071020159081e+03 1.549910670366895227e+00
1.116685109952886705e+03 1.544360936126260686e+00
1.118689741075469556e+03 1.538831073708387009e+00
1.120697970836469267e+03 1.533321011958641122e+00
1.122709805696027388e+03 1.527830679977162376e+00
1.124725252125882662e+03 1.522360007117959046e+00
1.126744316609387852e+03 1.516908922988010611e+00
1.128767005641538162e+03 1.511477357446340930e+00
1.130793325728987838e+03 1.506065240603128075e+00
1.132823283390068809e+03 1.500672502818810372e+00
1.134856885154817519e+03 1.495299074703175579e+00
1.136894137564993116e+03 1.489944887114474259e+00
1.138935047174094507e+03 1.484609871158542038e+00
1.140979620547389004e+03 1.479293958187892111e+00
1.143027864261928244e+03 1.473997079800845933e+00
1.145079784906572286e+03 1.468719167840645712e+00
1.147135389082004849e+03 1.463460154394592649e+00
1.149194683400763779e+03 1.458219971793149217e+00
1.151257674487256281e+03 1.452998552609083616e+00
1.153324368977778704e+03 1.447795829656606914e+00
1.155394773520543822e+03 1.442611735990491972e+00
1.157468894775698118e+03 1.437446204905224345e+00
1.159546739415344746e+03 1.432299169934138749e+00
1.161628314123561267e+03 1.427170564848573520e+00
1.163713625596429210e+03 1.422060323656998637e+00
1.165802680542045209e+03 1.416968380604191280e+00
1.167895485680552156e+03 1.411894670170367627e+00
1.169992047744155343e+03 1.406839127070352191e+00
1.172092373477146566e+03 1.401801686252732493e+00
1.174196469635921403e+03 1.396782282899031502e+00
1.176304342989007409e+03 1.391780852422860093e+00
1.178416000317082990e+03 1.386797330469091039e+00
1.180531448412995587e+03 1.381831652913040109e+00
1.182650694081790107e+03 1.376883755859625635e+00
1.184773744140726649e+03 1.371953575642556489e+00
1.186900605419304839e+03 1.367041048823506522e+00
1.189031284759279970e+03 1.362146112191311653e+00
1.191165789014693701e+03 1.357268702761137646e+00
1.193304125051891560e+03 1.352408757773678527e+00
1.195446299749542050e+03 1.347566214694357667e+00
1.197592319998665062e+03 1.342741011212507107e+00
1.199742192702649845e+03 1.337933085240576192e+00
1.201895924777280015e+03 1.333142374913326433e+00
1.204053523150749925e+03 1.328368818587047695e+00
1.206214994763696723e+03 1.323612354838744620e+00
1.208380346569211270e+03 1.318872922465370578e+00
1.210549585532871106e+03 1.314150460483017202e+00
1.212722718632756369e+03 1.309444908126143670e+00
1.214899752859474802e+03 1.304756204846788892e+00
1.217080695216180629e+03 1.300084290313801905e+00
1.219265552718602521e+03 1.295429104412051391e+00
1.221454332395064739e+03 1.290790587241657184e+00
1.223647041286503736e+03 1.286168679117230873e+00
1.225843686446499987e+03 1.281563320567089992e+00
1.228044274941294589e+03 1.276974452332504617e+00
1.230248813849815406e+03 1.272402015366926431e+00
1.232457310263693898e+03 1.267845950835244428e+00
1.234669771287296044e+03 1.263306200113008426e+00
1.236886204037741891e+03 1.258782704785682327e+00
1.239106615644923068e+03 1.254275406647904267e+00
1.241331013251535069e+03 1.249784247702717010e+00
1.243559404013094309e+03 1.245309170160835643e+00
1.245791795097963586e+03 1.240850116439897288e+00
1.248028193687370504e+03 1.236407029163730575e+00
1.250268606975438615e+03 1.231979851161600914e+00
1.252513042169201981e+03 1.227568525467491956e+00
1.254761506488635632e+03 1.223172995319357748e+00
1.257014007166674219e+03 1.218793204158402421e+00
1.259270551449238383e+03 1.214429095628345667e+00
1.261531146595252267e+03 1.210080613574708863e+00
1.263795799876675346e+03 1.205747702044075886e+00
1.266064518578520392e+03 1.201430305283384126e+00
1.268337309998875071e+03 1.197128367739210386e+00
1.270614181448931959e+03 1.192841834057043249e+00
1.272895140253006502e+03 1.188570649080582520e+00
1.275180193748564534e+03 1.184314757851020472e+00
1.277469349286239776e+03 1.180074105606347068e+00
1.279762614229864994e+03 1.175848637780630979e+00
1.282059995956492685e+03 1.171638300003323252e+00
1.284361501856414407e+03 1.167443038098565644e+00
1.286667139333191926e+03 1.163262798084480520e+00
1.288976915803677230e+03 1.159097526172482073e+00
1.291290838698037078e+03 1.154947168766583987e+00
1.293608915459773243e+03 1.150811672462716206e+00
1.295931153545754796e+03 1.146690984048022388e+00
1.298257560426232203e+03 1.142585050500192656e+00
1.300588143584869385e+03 1.138493818986768380e+00
1.302922910518764411e+03 1.134417236864467160e+00
1.305261868738474504e+03 1.130355251678504036e+00
1.307605025768035375e+03 1.126307811161925132e+00
1.309952389144994186e+03 1.122274863234919984e+00
1.312303966420429106e+03 1.118256356004160068e+00
1.314659765158969321e+03 1.114252237762136222e+00
1.317019792938828232e+03 1.110262456986481405e+00
1.319384057351821411e+03 1.106286962339315671e+00
1.321752566003395259e+03 1.102325702666580920e+00
1.324125326512644051e+03 1.098378626997393193e+00
1.326502346512344502e+03 1.094445684543370767e+00
1.328883633648975092e+03 1.090526824697989783e+00
1.331269195582736756e+03 1.086621997035938758e+00
1.333659039987586084e+03 1.082731151312456008e+00
1.336053174551253733e+03 1.078854237462693710e+00
1.338451606975273535e+03 1.074991205601065980e+00
1.340854344974999549e+03 1.071142006020619819e+00
1.343261396279642213e+03 1.067306589192377420e+00
1.345672768632281532e+03 1.063484905764717103e+00
1.348088469789902092e+03 1.059676906562722287e+00
1.350508507523411708e+03 1.055882542587559314e+00
1.352932889617669616e+03 1.052101765015841295e+00
1.355361623871506254e+03 1.048334525199008382e+00
1.357794718097756004e+03 1.044580774662689615e+00
1.360232180123279250e+03 1.040840465106084523e+00
1.362674017788981701e+03 1.037113548401349838e+00
1.365120238949849863e+03 1.033399976592965341e+00
1.367570851474969231e+03 1.029699701897126785e+00
1.370025863247553389e+03 1.026012676701126169e+00
1.372485282164962882e+03 1.022338853562748229e+00
1.374949116138740237e+03 1.018678185209645370e+00
1.377417373094629511e+03 1.015030624538739268e+00
1.379890060972599485e+03 1.011396124615616898e+00
1.382367187726876182e+03 1.007774638673917034e+00
1.384848761325964915e+03 1.004166120114733829e+00
1.387334789752671213e+03 1.000570522506023741e+00
1.389825281004135832e+03 9.969877995819943495e-01
1.392320243091855218e+03 9.934179052425171630e-01
1.394819684041703795e+03 9.898607935525390866e-01
1.397323611893967609e+03 9.863164187414801276e-01
1.399832034703365480e+03 9.827847352026515271e-01
1.402344960539076737e+03 9.792656974926661206e-01
1.404862397484762141e+03 9.757592603308602452e-01
1.407384353638597986e+03 9.722653785987005470e-01
1.409910837113298385e+03 9.687840073392083307e-01
1.412441856036136642e+03 9.653151017563873504e-01
1.414977418548980040e+03 9.618586172146358360e-01
1.417517532808310534e+03 9.584145092381797237e-01
1.420062206985253852e+03 9.549827335104961179e-01
1.422611449265599731e+03 9.515632458737516286e-01
1.425165267849836937e+03 9.481560023282222804e-01
1.427723670953175770e+03 9.447609590317327388e-01
1.430286666805569666e+03 9.413780722990979788e-01
1.432854263651750216e+03 9.380072986015508540e-01
1.435426469751250352e+03 9.346485945661854311e-01
1.438003293378425042e+03 9.313019169754074289e-01
1.440584742822487897e+03 9.279672227663642303e-01
1.443170826387533225e+03 9.246444690303975422e-01
1.445761552392557405e+03 9.213336130124978318e-01
1.448356929171495722e+03 9.180346121107412216e-01
1.450956965073242827e+03 9.147474238757492548e-01
1.453561668461682075e+03 9.114720060101400012e-01
1.456171047715707346e+03 9.082083163679900428e-01
1.458785111229258064e+03 9.049563129542815831e-01
1.461403867411342162e+03 9.017159539243675415e-01
1.464027324686059046e+03 8.984871975834387570e-01
1.466655491492634837e+03 8.952700023859759826e-01
1.469288376285443974e+03 8.920643269352236393e-01
1.471925987534039450e+03 8.888701299826524682e-01
1.474568333723174192e+03 8.856873704274360604e-01
1.477215423352836524e+03 8.825160073159125096e-01
1.479867264938274502e+03 8.793559998410606093e-01
1.482523867010017057e+03 8.762073073419827107e-01
1.485185238113911964e+03 8.730698893033683738e-01
1.487851386811147904e+03 8.699437053549802235e-01
1.490522321678277649e+03 8.668287152711388055e-01
1.493198051307255128e+03 8.637248789701946761e-01
1.495878584305457935e+03 8.606321565140180319e-01
1.498563929295710750e+03 8.575505081074901170e-01
1.501254094916322629e+03 8.544798940979800861e-01
1.503949089821107691e+03 8.514202749748427390e-01
1.506648922679416728e+03 8.483716113689059313e-01
1.509353602176159256e+03 8.453338640519706404e-01
1.512063137011839672e+03 8.423069939362971548e-01
1.514777535902581576e+03 8.392909620741059173e-01
1.517496807580150517e+03 8.362857296570820331e-01
1.520220960791991502e+03 8.332912580158662319e-01
1.522950004301251965e+03 8.303075086195622623e-01
1.525683946886810872e+03 8.273344430752406220e-01
1.528422797343303046e+03 8.243720231274483945e-01
1.531166564481155319e+03 8.214202106577087603e-01
1.533915257126610641e+03 8.184789676840349415e-01
1.536668884121751944e+03 8.155482563604464774e-01
1.539427454324540122e+03 8.126280389764716228e-01
1.542190976608836991e+03 8.097182779566689526e-01
1.544959459864430073e+03 8.068189358601467465e-01
1.547732912997069889e+03 8.039299753800724924e-01
1.550511344928494509e+03 8.010513593431977108e-01
1.553294764596453206e+03 7.981830507093838900e-01
1.556083180954744648e+03 7.953250125711166518e-01
1.558876602973239414e+03 7.924772081530374601e-01
1.561675039637912050e+03 7.896396008114668907e-01
1.564478499950863807e+03 7.868121540339394482e-01
1.567286992930360611e+03 7.839948314387245043e-01
1.570100527610857853e+03 7.811875967743625582e-01
1.572919113043024481e+03 7.783904139192038274e-01
1.575742758293781435e+03 7.756032468809342939e-01
1.578571472446324833e+03 7.728260597961178480e-01
1.581405264600158262e+03 7.700588169297324370e-01
1.584244143871115512e+03 7.673014826747164285e-01
1.587088119391401278e+03 7.645540215514995408e-01
1.589937200309607306e+03 7.618163982075589757e-01
1.592791395790753540e+03 7.590885774169527922e-01
1.595650715016311324e+03 7.563705240798735963e-01
1.598515167184233633e+03 7.536622032221954592e-01
1.601384761508987594e+03 7.509635799950218349e-01
1.604259507221576541e+03 7.482746196742431355e-01
1.607139413569581166e+03 7.455952876600807633e-01
1.610024489817177027e+03 7.429255494766515699e-01
1.612914745245175254e+03 7.402653707715157738e-01
1.615810189151045734e+03 7.376147173152399761e-01
1.618710830848950309e+03 7.349735550009540708e-01
1.621616679669766427e+03 7.323418498439183688e-01
1.624527744961127382e+03 7.297195679810764002e-01
1.627444036087446648e+03 7.271066756706251466e-01
1.630365562429942884e+03 7.245031392915848301e-01
1.633292333386681321e+03 7.219089253433564890e-01
1.636224358372596043e+03 7.193240004452982062e-01
1.639161646819524549e+03 7.167483313362916775e-01
1.642104208176230713e+03 7.141818848743204384e-01
1.645052051908447083e+03 7.116246280360334353e-01
1.648005187498892610e+03 7.090765279163306900e-01
1.650963624447313578e+03 7.065375517279315343e-01
1.653927372270508840e+03 7.040076668009566108e-01
1.656896440502360520e+03 7.014868405825079867e-01
1.659870838693868336e+03 6.989750406362466029e-01
1.662850576413172121e+03 6.964722346419827126e-01
1.665835663245594333e+03 6.939783903952488897e-01
1.668826108793658932e+03 6.914934758068970178e-01
1.671821922677131852e+03 6.890174589026761831e-01
1.674823114533047601e+03 6.865503078228258893e-01
1.677829694015741325e+03 6.840919908216642753e-01
1.680841670796874723e+03 6.816424762671847715e-01
1.683859054565476754e+03 6.792017326406407651e-01
1.686881855027969777e+03 6.767697285361436998e-01
1.689910081908195707e+03 6.743464326602639503e-01
1.692943744947456935e+03 6.719318138316200395e-01
1.695982853904542253e+03 6.695258409804812905e-01
1.699027418555759823e+03 6.671284831483674793e-01
1.702077448694963778e+03 6.647397094876539292e-01
1.705132954133595376e+03 6.623594892611671670e-01
1.708193944700703469e+03 6.599877918417980105e-01
1.711260430242985649e+03 6.576245867120998900e-01
1.714332420624815313e+03 6.552698434639000480e-01
1.717409925728272810e+03 6.529235317979085185e-01
1.720492955453181366e+03 6.505856215233252193e-01
1.723581519717129822e+03 6.482560825574584795e-01
1.726675628455518108e+03 6.459348849253272462e-01
1.729775291621574979e+03 6.436219987592866065e-01
1.732880519186401671e+03 6.413173942986344356e-01
1.735991321138997819e+03 6.390210418892332545e-01
1.739107707486296249e+03 6.367329119831265372e-01
1.742229688253189124e+03 6.344529751381630112e-01
1.745357273482569781e+03 6.321812020176108549e-01
1.748490473235360469e+03 6.299175633897832194e-01
1.751629297590538727e+03 6.276620301276670810e-01
1.754773756645181265e+03 6.254145732085394371e-01
1.757923860514488297e+03 6.231751637136004884e-01
1.761079619331821277e+03 6.209437728275969404e-01
1.764241043248726328e+03 6.187203718384582940e-01
1.767408142434980618e+03 6.165049321369181490e-01
1.770580927078611239e+03 6.142974252161544912e-01
1.773759407385938630e+03 6.120978226714164361e-01
1.776943593581604773e+03 6.099060961996622954e-01
1.780133495908605255e+03 6.077222175991945363e-01
1.783329124628326554e+03 6.055461587692956282e-01
1.786530490020569459e+03 6.033778917098713279e-01
1.789737602383596595e+03 6.012173885210823077e-01
1.792950472034150152e+03 5.990646214029939909e-01
1.796169109307498047e+03 5.969195626552108447e-01
1.799393524557460069e+03 5.947821846765251053e-01
1.802623728156444031e+03 5.926524599645590641e-01
1.805859730495473059e+03 5.905303611154150145e-01
1.809101541984229243e+03 5.884158608233170940e-01
1.812349173051081152e+03 5.863089318802624517e-01
1.815602634143113164e+03 5.842095471756746372e-01
1.818861935726169122e+03 5.821176796960482180e-01
1.822127088284878710e+03 5.800333025246059426e-01
1.825398102322695649e+03 5.779563888409489092e-01
1.828674988361922715e+03 5.758869119207179477e-01
1.831957756943760160e+03 5.738248451352400137e-01
1.835246418628323454e+03 5.717701619511955657e-01
1.838540983994690578e+03 5.697228359302692891e-01
1.841841463640929533e+03 5.676828407288134759e-01
1.845147868184132903e+03 5.656501500975091856e-01
1.848460208260454920e+03 5.636247378810267383e-01
1.851778494525137830e+03 5.616065780176930922e-01
1.855102737652559199e+03 5.595956445391497835e-01
1.858432948336251002e+03 5.575919115700274098e-01
1.861769137288947832e+03 5.555953533276041245e-01
1.865111315242613500e+03 5.536059441214788990e-01
1.868459492948479465e+03 5.516236583532388993e-01
1.871813681177070976e+03 5.496484705161346351e-01
1.875173890718254825e+03 5.476803551947441173e-01
1.878540132381266631e+03 5.457192870646504490e-01
1.881912416994741079e+03 5.437652408921181957e-01
1.885290755406757398e+03 5.418181915337627608e-01
1.888675158484866870e+03 5.398781139362316406e-01
1.892065637116132393e+03 5.379449831358781298e-01
1.895462202207154633e+03 5.360187742584464621e-01
1.898864864684120903e+03 5.340994625187431843e-01
1.902273635492825633e+03 5.321870232203266271e-01
1.905688525598717888e+03 5.302814317551824974e-01
1.909109545986930016e+03 5.283826636034104629e-01
1.912536707662314484e+03 5.264906943329082933e-01
1.915970021649480941e+03 5.246054995990565573e-01
1.919409498992824410e+03 5.227270551444088698e-01
1.922855150756573948e+03 5.208553367983729254e-01
1.926306988024812881e+03 5.189903204769078515e-01
1.929765021901528598e+03 5.171319821822067953e-01
1.933229263510639157e+03 5.152802980023926116e-01
1.936699723996034891e+03 5.134352441112074450e-01
1.940176414521604329e+03 5.115967967677111927e-01
1.943659346271283312e+03 5.097649323159693102e-01
1.947148530449085001e+03 5.079396271847512745e-01
1.950643978279128987e+03 5.061208578872310460e-01
1.954145701005690398e+03 5.043086010206782044e-01
1.957653709893227415e+03 5.025028332661608532e-01
1.961168016226421969e+03 5.007035313882439720e-01
1.964688631310207711e+03 4.989106722346941525e-01
1.968215566469820487e+03 4.971242327361745650e-01
1.971748833050819030e+03 4.953441899059564113e-01
1.975288442419134299e+03 4.935705208396163335e-01
1.978834405961100401e+03 4.918032027147445917e-01
1.982386735083490294e+03 4.900422127906520764e-01
1.985945441213556933e+03 4.882875284080751555e-01
1.989510535799060790e+03 4.865391269888891257e-01
1.993082030308320782e+03 4.847969860358102290e-01
1.996659936230235189e+03 4.830610831321142662e-01
2.000244265074333271e+03 4.813313959413411114e-01
2.003835028370803229e+03 4.796079022070114384e-01
2.007432237670534278e+03 4.778905797523382848e-01
2.011035904545144604e+03 4.761794064799456105e-01
2.014646040587032303e+03 4.744743603715778635e-01
2.018262657409405165e+03 4.727754194878200922e-01
2.021885766646312504e+03 4.710825619678180587e-01
2.025515379952694730e+03 4.693957660289917455e-01
2.029151509004412901e+03 4.677150099667580774e-01
2.032794165498290340e+03 4.660402721542502569e-01
2.036443361152141279e+03 4.643715310420436504e-01
2.040099107704824064e+03 4.627087651578710159e-01
2.043761416916262078e+03 4.610519531063541621e-01
2.047430300567495351e+03 4.594010735687225067e-01
2.051105770460711028e+03 4.577561053025417936e-01
2.054787838419285436e+03 4.561170271414390909e-01
2.058476516287812956e+03 4.544838179948345602e-01
2.062171815932157642e+03 4.528564568476639574e-01
2.065873749239484823e+03 4.512349227601113455e-01
2.069582328118292025e+03 4.496191948673425309e-01
2.073297564498461725e+03 4.480092523792305603e-01
2.077019470331289995e+03 4.464050745800923758e-01
2.080748057589529708e+03 4.448066408284200857e-01
2.084483338267420550e+03 4.432139305566192289e-01
2.088225324380739494e+03 4.416269232707387138e-01
2.091974027966834001e+03 4.400455985502096934e-01
2.095729461084655213e+03 4.384699360475852181e-01
2.099491635814807069e+03 4.368999154882738378e-01
2.103260564259578132e+03 4.353355166702816970e-01
2.107036258542986161e+03 4.337767194639505219e-01
2.110818730810804936e+03 4.322235038117032135e-01
2.114607993230622014e+03 4.306758497277782816e-01
2.118404057991859190e+03 4.291337372979805997e-01
2.122206937305824795e+03 4.275971466794193376e-01
2.126016643405749164e+03 4.260660581002544411e-01
2.129833188546822839e+03 4.245404518594427246e-01
2.133656585006231126e+03 4.230203083264861830e-01
2.137486845083205935e+03 4.215056079411746426e-01
2.141323981099057164e+03 4.199963312133370152e-01
2.145168005397207253e+03 4.184924587225930526e-01
2.149018930343244392e+03 4.169939711180974951e-01
2.152876768324951627e+03 4.155008491182958230e-01
2.156741531752352785e+03 4.140130735106732907e-01
2.160613233057743855e+03 4.125306251515116207e-01
2.164491884695743920e+03 4.110534849656378165e-01
2.168377499143331534e+03 4.095816339461805233e-01
2.172270088899876100e+03 4.081150531543288329e-01
2.176169666487191989e+03 4.066537237190828713e-01
2.180076244449570368e+03 4.051976268370148793e-01
2.183989835353824219e+03 4.037467437720248520e-01
2.187910451789317449e+03 4.023010558551040616e-01
2.191838106368024910e+03 4.008605444840872556e-01
2.195772811724551957e+03 3.994251911234216745e-01
2.199714580516192200e+03 3.979949773039213601e-01
2.203663425422958426e+03 3.965698846225340635e-01
2.207619359147629439e+03 3.951498947421014374e-01
2.211582394415779163e+03 3.937349893911277765e-01
2.215552543975833942e+03 3.923251503635388771e-01
2.219529820599105733e+03 3.909203595184508329e-01
2.223514237079825762e+03 3.895205987799386094e-01
2.227505806235199998e+03 3.881258501367992331e-01
2.231504540905440990e+03 3.867360956423226415e-01
2.235510453953813339e+03 3.853513174140597020e-01
2.239523558266667806e+03 3.839714976335945051e-01
2.243543866753494058e+03 3.825966185463111069e-01
2.247571392346956600e+03 3.812266624611671539e-01
2.251606148002929331e+03 3.798616117504685641e-01
2.255648146700550569e+03 3.785014488496383223e-01
2.259697401442256705e+03 3.771461562569927706e-01
2.263753925253827674e+03 3.757957165335157890e-01
2.267817731184419245e+03 3.744501123026370837e-01
2.271888832306623044e+03 3.731093262500030372e-01
2.275967241716487479e+03 3.717733411232606033e-01
2.280052972533578668e+03 3.704421397318290454e-01
2.284146037901010914e+03 3.691157049466831097e-01
2.288246450985495812e+03 3.677940197001297040e-01
2.292354224977374088e+03 3.664770669855922369e-01
2.296469373090672889e+03 3.651648298573866858e-01
2.300591908563138986e+03 3.638572914305067130e-01
2.304721844656277881e+03 3.625544348804073391e-01
2.308859194655407464e+03 3.612562434427851188e-01
2.313003971869693032e+03 3.599627004133647556e-01
2.317156189632194582e+03 3.586737891476829976e-01
2.321315861299900007e+03 3.573894930608769727e-01
2.325483000253781483e+03 3.561097956274671961e-01
2.329657619898832763e+03 3.548346803811464611e-01
2.333839733664105097e+03 3.535641309145699518e-01
2.338029355002763623e+03 3.522981308791405808e-01
2.342226497392121473e+03 3.510366639848009895e-01
2.346431174333688432e+03 3.497797139998226057e-01
2.350643399353205041e+03 3.485272647505993082e-01
2.354863186000701262e+03 3.472793001214350972e-01
2.359090547850522853e+03 3.460358040543415892e-01
2.363325498501390484e+03 3.447967605488270193e-01
2.367568051576434300e+03 3.435621536616929594e-01
2.371818220723243485e+03 3.423319675068275392e-01
2.376076019613898097e+03 3.411061862550043844e-01
2.380341461945030005e+03 3.398847941336743395e-01
2.384614561437858811e+03 3.386677754267644613e-01
2.388895331838228230e+03 3.374551144744784570e-01
2.393183786916665667e+03 3.362467956730904040e-01
2.397479940468415862e+03 3.350428034747472972e-01
2.401783806313491823e+03 3.338431223872669329e-01
2.406095398296706662e+03 3.326477369739423429e-01
2.410414730287736347e+03 3.314566318533376799e-01
2.414741816181153808e+03 3.302697916990935401e-01
2.419076669896468957e+03 3.290872012397312307e-01
2.423419305378185072e+03 3.279088452584524305e-01
2.427769736595837003e+03 3.267347085929458439e-01
2.432127977544039368e+03 3.255647761351908587e-01
2.436494042242521573e+03 3.243990328312659766e-01
2.440867944736191475e+03 3.232374636811502500e-01
2.445249699095158576e+03 3.220800537385356543e-01
2.449639319414799502e+03 3.209267881106301346e-01
2.454036819815790295e+03 3.197776519579687005e-01
2.458442214444160072e+03 3.186326304942208587e-01
2.462855517471323310e+03 3.174917089860034847e-01
2.467276743094143058e+03 3.163548727526868110e-01
2.471705905534967314e+03 3.152221071662079654e-01
2.476143019041668595e+03 3.140933976508840098e-01
2.480588097887703498e+03 3.129687296832213694e-01
2.485041156372150454e+03 3.118480887917306488e-01
2.489502208819758380e+03 3.107314605567401133e-01
2.493971269580984426e+03 3.096188306102116705e-01
2.498448353032054456e+03 3.085101846355530752e-01
2.502933473575002154e+03 3.074055083674350763e-01
2.507426645637708134e+03 3.063047875916095064e-01
2.511927883673959514e+03 3.052080081447237636e-01
2.516437202163489474e+03 3.041151559141396232e-01
2.520954615612026373e+03 3.030262168377514387e-01
2.525480138551331038e+03 3.019411769038071736e-01
2.530013785539261335e+03 3.008600221507240491e-01
2.534555571159799001e+03 2.997827386669135730e-01
2.539105510023113766e+03 2.987093125905984081e-01
2.543663616765600182e+03 2.976397301096365133e-01
2.548229906049931287e+03 2.965739774613418422e-01
2.552804392565092257e+03 2.955120409323103714e-01
2.557387091026447251e+03 2.944539068582391339e-01
2.561978016175775338e+03 2.933995616237529691e-01
2.566577182781312331e+03 2.923489916622306062e-01
2.571184605637813547e+03 2.913021834556267509e-01
2.575800299566589729e+03 2.902591235343007225e-01
2.580424279415561614e+03 2.892197984768415386e-01
2.585056560059296316e+03 2.881841949098977174e-01
2.589697156399071446e+03 2.871522995080016960e-01
2.594346083362914214e+03 2.861240989934003554e-01
2.599003355905642366e+03 2.850995801358854886e-01
2.603668989008927838e+03 2.840787297526205513e-01
2.608342997681335419e+03 2.830615347079725730e-01
2.613025396958373676e+03 2.820479819133432375e-01
2.617716201902535431e+03 2.810380583270015165e-01
2.622415427603363696e+03 2.800317509539124172e-01
2.627123089177478960e+03 2.790290468455744466e-01
2.631839201768646035e+03 2.780299330998488583e-01
2.636563780547813622e+03 2.770343968607956175e-01
2.641296840713166603e+03 2.760424253185073673e-01
2.646038397490164698e+03 2.750540057089467805e-01
2.650788466131608857e+03 2.740691253137784167e-01
2.655547061917680367e+03 2.730877714602074069e-01
2.660314200155983599e+03 2.721099315208175273e-01
2.665089896181610129e+03 2.711355929134058873e-01
2.669874165357178299e+03 2.701647431008227795e-01
2.674667023072886877e+03 2.691973695908096431e-01
2.679468484746555077e+03 2.682334599358401350e-01
2.684278565823687131e+03 2.672730017329571495e-01
2.689097281777515036e+03 2.663159826236143890e-01
2.693924648109039026e+03 2.653623902935192680e-01
2.698760680347094876e+03 2.644122124724710976e-01
2.703605394048392100e+03 2.634654369342053770e-01
2.708458804797569428e+03 2.625220514962355312e-01
2.713320928207235738e+03 2.615820440196979235e-01
2.718191779918035991e+03 2.606454024091924282e-01
2.723071375598683062e+03 2.597121146126307734e-01
2.727959730946025957e+03 2.587821686210775018e-01
2.732856861685088461e+03 2.578555524685981482e-01
2.737762783569126896e+03 2.569322542321038627e-01
2.742677512379668315e+03 2.560122620311999775e-01
2.747601063926579627e+03 2.550955640280301862e-01
2.752533454048107160e+03 2.541821484271259424e-01
2.757474698610922587e+03 2.532720034752559135e-01
2.762424813510189324e+03 2.523651174612715486e-01
2.767383814669601179e+03 2.514614787159592524e-01
2.772351718041441018e+03 2.505610756118881732e-01
2.777328539606620325e+03 2.496638965632632101e-01
2.782314295374750600e+03 2.487699300257722734e-01
2.787309001384171097e+03 2.478791644964417895e-01
2.792312673702021129e+03 2.469915885134852385e-01
2.797325328424280542e+03 2.461071906561574651e-01
2.802346981675823827e+03 2.452259595446073803e-01
2.807377649610475601e+03 2.443478838397309394e-01
2.812417348411050625e+03 2.434729522430273962e-01
2.817466094289424746e+03 2.426011534964503669e-01
2.822523903486566269e+03 2.417324763822668310e-01
2.827590792272607814e+03 2.408669097229093059e-01
2.832666776946885420e+03 2.400044423808342930e-01
2.837751873837998573e+03 2.391450632583776992e-01
2.842846099303850679e+03 2.382887612976140601e-01
2.847949469731719091e+03 2.374355254802112403e-01
2.853062001538297864e+03 2.365853448272906001e-01
2.858183711169744129e+03 2.357382083992863864e-01
2.863314615101747677e+03 2.348941052958025133e-01
2.868454729839570064e+03 2.340530246554746174e-01
2.873604071918106911e+03 2.332149556558284487e-01
2.878762657901927469e+03 2.323798875131433406e-01
2.883930504385349195e+03 2.315478094823095190e-01
2.889107627992466405e+03 2.307187108566940703e-01
2.894294045377225757e+03 2.298925809679997212e-01
2.899489773223467637e+03 2.290694091861292803e-01
2.904694828244982091e+03 2.282491849190486644e-01
2.909909227185566579e+03 2.274318976126499248e-01
2.915132986819067810e+03 2.266175367506173821e-01
2.920366123949454959e+03 2.258060918542892093e-01
2.925608655410852407e+03 2.249975524825259532e-01
2.930860598067612955e+03 2.241919082315733391e-01
2.936121968814360116e+03 2.233891487349299876e-01
2.941392784576050417e+03 2.225892636632130772e-01
2.946673062308012504e+03 2.217922427240276995e-01
2.951962818996023543e+03 2.209980756618309672e-01
2.957262071656351509e+03 2.202067522578020631e-01
2.962570837335802935e+03 2.194182623297117329e-01
2.967889133111795218e+03 2.186325957317887536e-01
2.973216976092399364e+03 2.178497423545910638e-01
2.978554383416401379e+03 2.170696921248747857e-01
2.983901372253344107e+03 2.162924350054666045e-01
2.989257959803605900e+03 2.155179609951312081e-01
2.994624163298429721e+03 2.147462601284462480e-01
3.000000000000001364e+03 2.139773224756711112e-01

